Angular distributions of leptons from J/psi's produced in 920 GeV fixed-target proton-nucleus collisions

A study of the angular distributions of leptons from decays of J/psi's produced in p-C and p-W collisions at sqrt{s}=41.6 GeV has been performed in the Feynman-x region -0.34 < x_F < 0.14 and for transverse momentum up to 5.4 GeV/c. The data were collected by the HERA-B experiment at the HERA proton ring of the DESY laboratory. The results, based on a clean selection of 2.3 x 10^5 J/psi's reconstructed in both the e^+ e^- and mu^+ mu^- decay channels, indicate that J/psi's are produced with longitudinal polarization. The magnitude of the effect is maximal at low p_T. For p_T >1 GeV/c a significant dependence on the reference frame is found: the polar anisotropy is more pronounced in the Collins-Soper frame and almost vanishes in the helicity frame, where, instead, a significant azimuthal anisotropy arises.

==> FIG/FitResults.txt <==
 muons co -0.2963 \pm  0.0292   chi = 0.9, ndf = 18
 muons co -0.1845 \pm  0.0210   chi = 1.1, ndf = 16
 muons co -0.1153 \pm  0.0122   chi = 1.3, ndf = 18

 electrons co -0.3830 \pm  0.0605   chi = 0.6, ndf = 16
 electrons co -0.2556 \pm  0.0508   chi = 0.4, ndf = 16
 electrons co -0.0919 \pm  0.0267   chi = 0.9, ndf = 18

 muons ph -0.0194 \pm  0.0051   chi = 0.3, ndf = 18
 muons ph -0.0400 \pm  0.0051   chi = 0.9, ndf = 18
 muons ph -0.0714 \pm  0.0055   chi = 1.8, ndf = 18

 electrons ph -0.0224 \pm  0.0109   chi = 1.2, ndf = 18
 electrons ph -0.0314 \pm  0.0111   chi = 1.3, ndf = 18
 electrons ph -0.0750 \pm  0.0117   chi = 0.7, ndf = 18

 muons phth  0.0161 \pm  0.0049   chi = 1.9, ndf = 18
 muons phth  0.0433 \pm  0.0051   chi = 2.1, ndf = 18
 muons phth -0.0049 \pm  0.0049   chi = 2.2, ndf = 18

 electrons phth  0.0195 \pm  0.0096   chi = 0.7, ndf = 18
 electrons phth  0.0582 \pm  0.0100   chi = 0.9, ndf = 18
 electrons phth -0.0162 \pm  0.0094   chi = 1.4, ndf = 18
 

\noalign{\smallskip}\hline\noalign{\smallskip}
CS $\mu^+ \mu^-$  & $-0.296 \pm 0.029$ & $-0.0194 \pm  0.0051$  & $ 0.0161 \pm  0.0049$ \\
CS $e^+ e^-$      & $-0.383 \pm 0.061$ & $-0.022  \pm  0.011$   & $ 0.0195 \pm  0.0096$  \\
\noalign{\smallskip}\hline\noalign{\smallskip}
GJ $\mu^+ \mu^-$  & $-0.185 \pm  0.021$ & $-0.0400 \pm  0.0051$ & $ 0.0433 \pm  0.0051$ \\
GJ $e^+ e^-$      & $-0.256 \pm  0.051$ & $ -0.031 \pm  0.011$  & $  0.058 \pm  0.010$  \\
\noalign{\smallskip}\hline\noalign{\smallskip}
HX $\mu^+ \mu^-$  & $-0.115 \pm  0.012$ & $-0.0714 \pm  0.0055$ & $-0.0049 \pm  0.0049$ \\
HX $e^+ e^-$      & $-0.092 \pm  0.027$ & $ -0.075 \pm  0.012$  & $-0.0162 \pm  0.0094$ \\
\noalign{\smallskip}\hline

















